iFixR: Bug Report driven Program Repair

Issue tracking systems are commonly used in modern software development for collecting feedback from users and developers. An ultimate automation target of software maintenance is then the systematization of patch generation for user-reported bugs. Although this ambition is aligned with the momentum of automated program repair, the literature has, so far, mostly focused on generate-and-validate setups where fault localization and patch generation are driven by a well-defined test suite. On the one hand, however, the common (yet strong) assumption on the existence of relevant test cases does not hold in practice for most development settings: many bugs are reported without the available test suite being able to reveal them. On the other hand, for many projects, the number of bug reports generally outstrips the resources available to triage them. Towards increasing the adoption of patch generation tools by practitioners, we investigate a new repair pipeline, iFixR, driven by bug reports: (1) bug reports are fed to an IR-based fault localizer; (2) patches are generated from fix patterns and validated via regression testing; (3) a prioritized list of generated patches is proposed to developers. We evaluate iFixR on the Defects4J dataset, which we enriched (i.e., faults are linked to bug reports) and carefully-reorganized (i.e., the timeline of test-cases is naturally split). iFixR generates genuine/plausible patches for 21/44 Defects4J faults with its IR-based fault localizer. iFixR accurately places a genuine/plausible patch among its top-5 recommendation for 8/13 of these faults (without using future test cases in generation-and-validation).

==> non-patched_test_cases.txt <==
Chart_4
Failing tests: 22
  - org.jfree.chart.axis.junit.LogAxisTests::testXYAutoRange1
  - org.jfree.chart.axis.junit.LogAxisTests::testXYAutoRange2
  - org.jfree.chart.axis.junit.NumberAxisTests::testXYAutoRange1
  - org.jfree.chart.axis.junit.NumberAxisTests::testXYAutoRange2
  - org.jfree.chart.axis.junit.ValueAxisTests::testAxisMargins
  - org.jfree.chart.junit.JFreeChartTests::testSerialization4
  - org.jfree.chart.junit.ScatterPlotTests::testDrawWithNullInfo
  - org.jfree.chart.junit.ScatterPlotTests::testSetSeriesToolTipGenerator
  - org.jfree.chart.junit.ScatterPlotTests::testReplaceDataset
  - org.jfree.chart.junit.TimeSeriesChartTests::testDrawWithNullInfo
  - org.jfree.chart.junit.TimeSeriesChartTests::testSetSeriesToolTipGenerator
  - org.jfree.chart.junit.TimeSeriesChartTests::testReplaceDataset
  - org.jfree.chart.junit.XYAreaChartTests::testDrawWithNullInfo
  - org.jfree.chart.junit.XYAreaChartTests::testSetSeriesToolTipGenerator
  - org.jfree.chart.junit.XYAreaChartTests::testReplaceDataset
  - org.jfree.chart.junit.XYStepAreaChartTests::testDrawWithNullInfo
  - org.jfree.chart.junit.XYStepAreaChartTests::testSetSeriesToolTipGenerator
  - org.jfree.chart.junit.XYStepAreaChartTests::testReplaceDataset
  - org.jfree.chart.junit.XYStepChartTests::testDrawWithNullInfo
  - org.jfree.chart.junit.XYStepChartTests::testSetSeriesToolTipGenerator
  - org.jfree.chart.junit.XYStepChartTests::testReplaceDataset
  - org.jfree.chart.plot.junit.XYPlotTests::testDrawRangeGridlines
Chart_7
Failing tests: 1
  - org.jfree.data.time.junit.TimePeriodValuesTests::testGetMaxMiddleIndex
Chart_8
Failing tests: 1
  - org.jfree.data.time.junit.WeekTests::testConstructor
Chart_9
Failing tests: 1
  - org.jfree.data.time.junit.TimeSeriesTests::testBug1864222
Chart_10
Failing tests: 1
  - org.jfree.chart.imagemap.junit.StandardToolTipTagFragmentGeneratorTests::testGenerateURLFragment
Chart_13
Failing tests: 1
  - org.jfree.chart.block.junit.BorderArrangementTests::testSizingWithWidthConstraint
Chart_26
Failing tests: 22
  - org.jfree.chart.junit.AreaChartTests::testDrawWithNullInfo
  - org.jfree.chart.junit.BarChart3DTests::testDrawWithNullInfo
  - org.jfree.chart.junit.BarChartTests::testDrawWithNullInfo
  - org.jfree.chart.junit.GanttChartTests::testDrawWithNullInfo
  - org.jfree.chart.junit.GanttChartTests::testDrawWithNullInfo2
  - org.jfree.chart.junit.LineChart3DTests::testDrawWithNullInfo
  - org.jfree.chart.junit.LineChartTests::testDrawWithNullInfo
  - org.jfree.chart.junit.StackedAreaChartTests::testDrawWithNullInfo
  - org.jfree.chart.junit.StackedBarChart3DTests::testDrawWithNullInfo
  - org.jfree.chart.junit.StackedBarChartTests::testDrawWithNullInfo
  - org.jfree.chart.junit.WaterfallChartTests::testDrawWithNullInfo
  - org.jfree.chart.plot.junit.CategoryPlotTests::test1654215
  - org.jfree.chart.plot.junit.CategoryPlotTests::testSerialization3
  - org.jfree.chart.plot.junit.CategoryPlotTests::testSerialization4
  - org.jfree.chart.renderer.category.junit.BoxAndWhiskerRendererTests::testDrawWithNullInfo
  - org.jfree.chart.renderer.category.junit.GroupedStackedBarRendererTests::testDrawWithNullInfo
  - org.jfree.chart.renderer.category.junit.IntervalBarRendererTests::testDrawWithNullInfo
  - org.jfree.chart.renderer.category.junit.LayeredBarRendererTests::testDrawWithNullInfo
  - org.jfree.chart.renderer.category.junit.LevelRendererTests::testDrawWithNullInfo
  - org.jfree.chart.renderer.category.junit.MinMaxCategoryRendererTests::testDrawWithNullInfo
  - org.jfree.chart.renderer.category.junit.StatisticalBarRendererTests::testDrawWithNullInfo
  - org.jfree.chart.renderer.category.junit.StatisticalLineAndShapeRendererTests::testDrawWithNullInfo
Lang_15
Failing tests: 2
  - org.apache.commons.lang3.reflect.TypeUtilsTest::testGetTypeArguments
  - org.apache.commons.lang3.reflect.TypeUtilsTest::testIsAssignable
Lang_25
Failing tests: 1
  - org.apache.commons.lang3.text.translate.EntityArraysTest::testISO8859_1_ESCAPE
Lang_49
Failing tests: 1
  - org.apache.commons.lang.math.FractionTest::testReduce
Mockito_1
Failing tests: 26
  - org.mockito.internal.invocation.InvocationMatcherTest::should_capture_arguments_when_args_count_does_NOT_match
  - org.mockito.internal.util.reflection.FieldInitializerTest::can_instantiate_class_with_parameterized_constructor
  - org.mockito.internal.util.reflection.ParameterizedConstructorInstantiatorTest::should_report_failure_if_constructor_throws_exception
  - org.mockito.internal.util.reflection.ParameterizedConstructorInstantiatorTest::should_fail_if_an_argument_instance_type_do_not_match_wanted_type
  - org.mockito.internal.util.reflection.ParameterizedConstructorInstantiatorTest::should_instantiate_type_with_vararg_constructor
  - org.mockito.internal.util.reflection.ParameterizedConstructorInstantiatorTest::should_instantiate_type_if_resolver_provide_matching_types
  - org.mockitousage.basicapi.ResetTest::shouldRemoveAllStubbing
  - org.mockitousage.basicapi.UsingVarargsTest::shouldVerifyWithNullVarArgArray
  - org.mockitousage.basicapi.UsingVarargsTest::shouldVerifyWithAnyObject
  - org.mockitousage.basicapi.UsingVarargsTest::shouldStubBooleanVarargs
  - org.mockitousage.basicapi.UsingVarargsTest::shouldMatchEasilyEmptyVararg
  - org.mockitousage.basicapi.UsingVarargsTest::shouldVerifyBooleanVarargs
  - org.mockitousage.basicapi.UsingVarargsTest::shouldStubCorrectlyWhenMixedVarargsUsed
  - org.mockitousage.basicapi.UsingVarargsTest::shouldStubStringVarargs
  - org.mockitousage.basicapi.UsingVarargsTest::shouldStubCorrectlyWhenDoubleStringAndMixedVarargsUsed
  - org.mockitousage.basicapi.UsingVarargsTest::shouldVerifyStringVarargs
  - org.mockitousage.basicapi.UsingVarargsTest::shouldVerifyObjectVarargs
  - org.mockitousage.bugs.VarargsErrorWhenCallingRealMethodTest::shouldNotThrowAnyException
  - org.mockitousage.bugs.varargs.VarargsAndAnyObjectPicksUpExtraInvocationsTest::shouldVerifyCorrectlyWithAnyVarargs
  - org.mockitousage.bugs.varargs.VarargsAndAnyObjectPicksUpExtraInvocationsTest::shouldVerifyCorrectlyNumberOfInvocationsUsingAnyVarargAndEqualArgument
  - org.mockitousage.bugs.varargs.VarargsNotPlayingWithAnyObjectTest::shouldStubUsingAnyVarargs
  - org.mockitousage.matchers.VerificationAndStubbingUsingMatchersTest::shouldVerifyUsingMatchers
  - org.mockitousage.stubbing.BasicStubbingTest::test_stub_only_not_verifiable
  - org.mockitousage.stubbing.BasicStubbingTest::should_evaluate_latest_stubbing_first
  - org.mockitousage.stubbing.DeprecatedStubbingTest::shouldEvaluateLatestStubbingFirst
  - org.mockitousage.verification.VerificationInOrderMixedWithOrdiraryVerificationTest::shouldUseEqualsToVerifyMethodVarargs
Mockito_3
Failing tests: 9
  - org.mockito.internal.invocation.InvocationMatcherTest::should_capture_varargs_as_vararg
  - org.mockitousage.bugs.varargs.VarargsAndAnyObjectPicksUpExtraInvocationsTest::shouldVerifyCorrectlyNumberOfInvocationsWithVarargs
  - org.mockitousage.bugs.varargs.VarargsNotPlayingWithAnyObjectTest::shouldMatchAnyVararg
  - org.mockitousage.matchers.CapturingArgumentsTest::should_capture_all_vararg
  - org.mockitousage.matchers.CapturingArgumentsTest::captures_correctly_when_captor_used_multiple_times
  - org.mockitousage.matchers.CapturingArgumentsTest::should_capture_vararg
  - org.mockitousage.matchers.CapturingArgumentsTest::captures_correctly_when_captor_used_on_pure_vararg_method
  - org.mockitousage.matchers.CapturingArgumentsTest::should_capture_byte_vararg_by_creating_captor_with_primitive_wrapper
  - org.mockitousage.matchers.CapturingArgumentsTest::should_capture_byte_vararg_by_creating_captor_with_primitive
Time_1
Failing tests: 1
  - org.joda.time.TestPartial_Constructors::testConstructorEx7_TypeArray_intArray

==> patched_test_cases.txt <==
Chart_11
Failing tests: 1
  - org.jfree.chart.util.junit.ShapeUtilitiesTests::testEqualGeneralPaths
		Chart_14
		Failing tests: 1
		  - org.jfree.chart.plot.junit.CategoryPlotTests::testConstructor
		Chart_16
		Failing tests: 1
		  - org.jfree.chart.renderer.junit.AbstractRendererTests::testHashCode
	Chart_18
	Failing tests: 1
	  - org.jfree.data.junit.DefaultKeyedValuesTests::testRemoveValue
Lang_18
Failing tests: 1
  - org.apache.commons.lang3.time.FastDateFormatTest::testFormat
Math_29
Failing tests: 3
  - org.apache.commons.math3.linear.SparseRealVectorTest::testEbeDivideMixedTypes
  - org.apache.commons.math3.linear.SparseRealVectorTest::testEbeMultiplyMixedTypes
  - org.apache.commons.math3.linear.SparseRealVectorTest::testEbeMultiplySameType
Math_66 (Two more failed test cases.)
Failing tests: 6
  - org.apache.commons.math.optimization.MultiStartUnivariateRealOptimizerTest::testQuinticMin
  - org.apache.commons.math.optimization.MultiStartUnivariateRealOptimizerTest::testSinMin
  - org.apache.commons.math.optimization.univariate.BrentOptimizerTest::testQuinticMax
  - org.apache.commons.math.optimization.univariate.BrentOptimizerTest::testMinEndpoints
  - org.apache.commons.math.optimization.univariate.BrentOptimizerTest::testQuinticMinPythonComparison
  - org.apache.commons.math.optimization.univariate.BrentOptimizerTest::testSinMin
Closure_23
Failing tests: 1
  - com.google.javascript.jscomp.PeepholeFoldConstantsTest::testFoldGetElem
Closure_78
Failing tests: 1
  - com.google.javascript.jscomp.PeepholeFoldConstantsTest::testFoldArithmetic
		Closure_102
		Failing tests: 1
		  - com.google.javascript.jscomp.CompilerRunnerTest::testIssue81
	Mockito_4
	Failing tests: 1
	  - org.mockitousage.bugs.ClassCastExOnVerifyZeroInteractionsTest::should_not_throw_a_ClassCastException
Mockito_5
Failing tests: 1
  - org.mockitointegration.NoJUnitDependenciesTest::pure_mockito_should_not_depend_JUnit
Mockito_7
Failing tests: 1
  - org.mockitousage.bugs.deepstubs.DeepStubFailingWhenGenricNestedAsRawTypeTest::discoverDeepMockingOfGenerics
Mockito_10
Failing tests: 1
  - org.mockitousage.bugs.DeepStubsWronglyReportsSerializationProblemsTest::should_not_raise_a_mockito_exception_about_serialization_when_accessing_deep_stub
	Mockito_12
	Failing tests: 9
	  - org.mockitousage.annotation.CaptorAnnotationBasicTest::shouldUseAnnotatedCaptor
	  - org.mockitousage.annotation.CaptorAnnotationBasicTest::shouldUseCaptorInOrdinaryWay
	  - org.mockitousage.annotation.CaptorAnnotationBasicTest::shouldCaptureGenericList
	  - org.mockitousage.annotation.CaptorAnnotationBasicTest::shouldUseGenericlessAnnotatedCaptor
	  - org.mockitousage.annotation.CaptorAnnotationTest::shouldScreamWhenWrongTypeForCaptor
	  - org.mockitousage.annotation.CaptorAnnotationTest::testNormalUsage
	  - org.mockitousage.annotation.CaptorAnnotationTest::shouldScreamWhenMoreThanOneMockitoAnnotaton
	  - org.mockitousage.annotation.CaptorAnnotationTest::shouldScreamWhenInitializingCaptorsForNullClass
	  - org.mockitousage.annotation.CaptorAnnotationTest::shouldLookForAnnotatedCaptorsInSuperClasses
	Mockito_26
	Failing tests: 3
	  - org.mockito.internal.stubbing.defaultanswers.ReturnsEmptyValuesTest::shouldReturnPrimitive
	  - org.mockito.internal.stubbing.defaultanswers.ReturnsMocksTest::shouldReturnTheUsualDefaultValuesForPrimitives
	  - org.mockito.internal.stubbing.defaultanswers.ReturnsSmartNullsTest::shouldReturnTheUsualDefaultValuesForPrimitives
